High-energy neutrinos from FR0 radio-galaxies?

The sources responsible for the emission of high-energy ($\gtrsim$ 100 TeV) neutrinos detected by IceCube are still unknown. Among the possible candidates, active galactic nuclei with relativistic jets are often examined, since the outflowing plasma seems to offer the ideal environment to accelerate the required parent high-energy cosmic rays. The non-detection of single point sources or -- almost equivalently -- the absence, in the IceCube events, of multiplets originating from the same sky position, constrains the cosmic density and the neutrino output of these sources, pointing to a numerous population of faint sources. Here we explore the possibility that FR0 radiogalaxies, the population of compact sources recently identified in large radio and optical surveys and representing the bulk of radio-loud AGN population, can represent suitable candidates for neutrino emission. Modeling the spectral energy distribution of a FR0 radiogalaxy recently associated to a $\gamma$-ray source detected by the Large Area Telescope onboard Fermi, we derive the physical parameters of its jet, in particular the power carried by it. We consider the possible mechanisms of neutrino production, concluding that $p\gamma$ reactions in the jet between protons and ambient radiation is too inefficient to sustain the required output. We propose an alternative scenario, in which protons, accelerated in the jet, escape from it and diffuse in the host galaxy, producing neutrinos as a result of $pp$ scattering with the interstellar gas, in strict analogy with the processes taking place in star-forming galaxies.

==> Answer.txt <==
We thank the referee for his/her appreciation of our work.

We have revised the paper considering the comment of the referee:

R: You have to convince the reader that FR0 radio galaxies can accelerate cosmic rays to high enough energy to generate high energy neutrinos in pp interactions. Have in mind that contemporary acceleration models predict acceleration spectra steeper than E^{-2}. Otherwise your suggestion is reasonable.

A: We have considered this comment, adding a paragraph discussing the expected maximum energy of the protons accelerated in the in FR0 jets. Since similar energies for the parent protons are required in both pp and pgamma scenarios, we have inserted this paragraph before Sect. 4.1.

We also updated some references in the text and we added a comment received by K. Murase.


